Fast and Cheap Krylov-Based Covariance Smoothing

We introduce the Tensorized-and-Restricted Krylov (TReK) method, a simple and efficient algorithm for estimating covariance tensors with large observational sizes. TReK extends the conjugate gradient method to incorporate range restrictions, enabling its use in a variety of covariance smoothing applications. By leveraging matrix-level operations, it achieves significant improvements in both computational speed and memory cost, improving over existing methods by an order of magnitude. TReK ensures finite-step convergence in the absence of rounding errors and converges fast in practice, making it well-suited for large-scale problems. The algorithm is also highly flexible, supporting a wide range of forward and projection tensors.

==> r_benchmark_results_2506261752.csv <==
n,r,method,time_sec,memory_mb
20,20,fdapace,0.36334999511018395,56.642303466796875
20,20,fpca.sc (1st),0.5542256589978933,1370.9450988769531
20,20,fpca.sc (2nd),0.4105400927364826,765.7686233520508
20,30,fdapace,0.545190529897809,183.1264190673828
20,30,fpca.sc (1st),1.5047762598842382,3071.313407897949
20,30,fpca.sc (2nd),1.124785636086017,1705.8600158691406
20,40,fdapace,0.898549604229629,419.9823455810547
20,40,fpca.sc (1st),2.6629944848828018,5452.214622497559
20,40,fpca.sc (2nd),2.001268425025046,3021.370048522949
20,50,fdapace,1.5881152381189167,809.5236053466797
20,50,fpca.sc (1st),4.444044325035065,8509.436866760254
20,50,fpca.sc (2nd),3.386728330049664,4710.1492919921875
20,60,fdapace,2.6280043879523873,1388.8730926513672
20,60,fpca.sc (1st),6.845039092935622,12255.499305725098
20,60,fpca.sc (2nd),5.1004957761615515,6778.828216552734
30,20,fdapace,0.4229424698278308,122.25390625
30,20,fpca.sc (1st),1.3349395818077028,2978.4813919067383
30,20,fpca.sc (2nd),0.9884420223534107,1667.9186401367188
30,30,fdapace,0.6865786607377231,396.67698669433594
30,30,fpca.sc (1st),3.296698849182576,6686.264312744141
30,30,fpca.sc (2nd),2.559422457590699,3732.401435852051
30,40,fdapace,1.5964445522986352,925.1942443847656
30,40,fpca.sc (1st),6.430056076031178,11880.3935546875
30,40,fpca.sc (2nd),5.157704757060856,6623.039123535156
30,50,fdapace,2.331277506891638,1790.594970703125
30,50,fpca.sc (1st),10.880621860735118,18564.723556518555
30,50,fpca.sc (2nd),8.90713483095169,10341.460716247559
30,60,fdapace,3.949951889924705,3065.400421142578
30,60,fpca.sc (1st),17.141457776073366,26712.552879333496
30,60,fpca.sc (2nd),14.171135613694787,14874.523216247559
40,20,fdapace,0.5256501352414489,211.42274475097656
40,20,fpca.sc (1st),2.341525620780885,5217.672782897949
40,20,fpca.sc (2nd),1.8455648571252823,2932.7337799072266
40,30,fdapace,1.032654659356922,696.5992126464844
40,30,fpca.sc (1st),6.444533750414848,11723.213188171387
40,30,fpca.sc (2nd),4.866697785910219,6575.1407470703125
40,40,fdapace,2.4988357331603765,1622.2458801269531
40,40,fpca.sc (1st),14.339137706439942,20832.9468460083
40,40,fpca.sc (2nd),14.495291659142822,11673.052688598633
40,50,fdapace,5.549491818994284,3146.231964111328
40,50,fpca.sc (1st),34.40633248118684,32526.608024597168
40,50,fpca.sc (2nd),22.533341659232974,18216.56990814209
40,60,fdapace,8.564726242329925,5418.045486450195
40,60,fpca.sc (1st),38.50252923881635,46853.3112487793
40,60,fpca.sc (2nd),30.870438975747675,26230.579162597656
50,20,fdapace,0.5930220114532858,326.8846740722656
50,20,fpca.sc (1st),3.7328456970863044,8092.709915161133
50,20,fpca.sc (2nd),3.00074949208647,4566.9603271484375
50,30,fdapace,1.2327959947288036,1075.3582153320312
50,30,fpca.sc (1st),10.755237465258688,18204.04402923584
50,30,fpca.sc (2nd),8.598686050157994,10254.883331298828
50,40,fdapace,2.8902880712412298,2521.8758087158203
50,40,fpca.sc (1st),21.68358623702079,32325.757942199707
50,40,fpca.sc (2nd),18.48907664930448,18197.6845703125
50,50,fdapace,5.441077487077564,4884.188766479492
50,50,fpca.sc (1st),39.81053358409554,50511.37845611572
50,50,fpca.sc (2nd),33.97966483281925,28422.54238128662
50,60,fdapace,7.860357393976301,8411.75764465332
50,60,fpca.sc (1st),65.05380611820146,72765.59597015381
50,60,fpca.sc (2nd),56.631044016219676,40931.14767456055
60,20,fdapace,0.6499934382736683,465.4058074951172
60,20,fpca.sc (1st),5.740752842277288,11623.961807250977
60,20,fpca.sc (2nd),4.5027233199216425,6585.570335388184
60,30,fdapace,1.6561175920069218,1536.7206726074219
60,30,fpca.sc (1st),16.27033532690257,26127.001289367676
60,30,fpca.sc (2nd),13.768110369797796,14781.40380859375
60,40,fdapace,3.566284755244851,3610.6085205078125
60,40,fpca.sc (1st),34.87776200193912,46440.14129638672
60,40,fpca.sc (2nd),30.0160760153085,26256.363807678223
60,50,fdapace,5.380384285002947,7017.4429931640625
60,50,fpca.sc (1st),64.04954810021445,72578.96513366699
60,50,fpca.sc (2nd),56.560450051911175,41017.51742553711
60,60,fdapace,9.768119579181075,12067.0615234375
60,60,fpca.sc (1st),106.0187490270473,104442.40138244629
60,60,fpca.sc (2nd),95.37032271223143,59014.82586669922

